Global optimality conditions for sensor placement, with extensions to binary low-rank A-optimal designs

The \emph{sensor placement problem} for stochastic linear inverse problems consists of determining the optimal manner in which sensors can be employed to collect data. Specifically, one wishes to place a limited number of sensors over a large number of candidate locations, quantifying and optimising over the effect this data collection strategy has on the solution of the inverse problem. In this article, we provide a global optimality condition for the sensor placement problem via a subgradient argument, obtaining sufficient and necessary conditions for optimality\revix{, and marking certain sensors as \emph{dominant} or \emph{redundant}, i.e.~always on or always off}. We demonstrate how to take advantage of this optimality criterion to find approximately optimal binary designs, i.e.~designs where no fractions of sensors are placed. Leveraging our optimality criteria, we derive a powerful low-rank formulation of the A-optimal design objective for finite element-discretised function space settings, demonstrating its high computational efficiency, particularly in terms of derivatives, and study globally optimal designs for a Helmholtz-type source problem and extensions towards optimal binary designs.

==> graphics/Aoptimalities.csv <==
targets,w0,w,randommin,randommax
7.000000000000000000e+00,5.125008292018826128e-02,1.538683695089895498e-01,1.411684162666064501e-01,1.600000000000000033e-01
8.000000000000000000e+00,5.057771535715758354e-02,9.682241903501853653e-02,1.038975884133937488e-01,1.600000000000000033e-01
9.000000000000000000e+00,5.002111565437750845e-02,7.349118308069525762e-02,8.547542123991461183e-02,1.600000000000000033e-01
1.000000000000000000e+01,4.954976942383201854e-02,6.644360564780221745e-02,7.440722100007499118e-02,1.600000000000000033e-01
1.100000000000000000e+01,4.914337887579260655e-02,6.123945835245712954e-02,6.942809032463474750e-02,1.600000000000000033e-01
1.200000000000000000e+01,4.878784961648260921e-02,5.756277536501883119e-02,6.563682405121526453e-02,1.600000000000000033e-01
1.300000000000000000e+01,4.847304843764692339e-02,5.536676982200774977e-02,6.280205554729724471e-02,1.323631334809444726e-01
1.400000000000000000e+01,4.819147631833375911e-02,5.350887841997431504e-02,5.982533939044680504e-02,1.147366460655996762e-01
1.500000000000000000e+01,4.793744776196397911e-02,5.224881731780690874e-02,5.896695025761886089e-02,1.181962354223871359e-01
1.600000000000000000e+01,4.770656239621307720e-02,5.130300504024824099e-02,5.808362823906514094e-02,1.005120115423375621e-01
1.700000000000000000e+01,4.749535334507633266e-02,5.043827156453383614e-02,5.778208201551535833e-02,8.984296264031892132e-02
1.800000000000000000e+01,4.730104650128141852e-02,4.959920298556232121e-02,5.577701448796301698e-02,1.012892100852305771e-01
1.900000000000000000e+01,4.712139162439401424e-02,4.901586231533343330e-02,5.559634094440882301e-02,8.177102796277629926e-02
2.000000000000000000e+01,4.695454122443794981e-02,4.840156047153977570e-02,5.614130091042125736e-02,8.234351137912912511e-02
2.100000000000000000e+01,4.679896203795227277e-02,4.793624864093556925e-02,5.453657093704554482e-02,7.249896061711189055e-02
2.200000000000000000e+01,4.665336917311849185e-02,4.747586632827255348e-02,5.379434837838118627e-02,7.372248227360553297e-02
2.300000000000000000e+01,4.651667599556479071e-02,4.723095043936816756e-02,5.359397702497849247e-02,6.787254351481161740e-02
2.400000000000000000e+01,4.638795710527944538e-02,4.694712823085690767e-02,5.310057513570058674e-02,6.979830772222429813e-02
2.500000000000000000e+01,4.626647420159986368e-02,4.671430070903459519e-02,5.241539936081970885e-02,6.562889929447064674e-02
2.600000000000000000e+01,4.615163788087839336e-02,4.650624550076102454e-02,5.216293165456139386e-02,7.003121128423742126e-02
2.700000000000000000e+01,4.604283492628660768e-02,4.635610512623390689e-02,5.185813024319535502e-02,6.531966959309494503e-02
2.800000000000000000e+01,4.593963080862889514e-02,4.619150057641824986e-02,5.183309034249238001e-02,6.202918367110071135e-02
2.900000000000000000e+01,4.584171356585894919e-02,4.605378997256678875e-02,5.133462060815049272e-02,6.233126040555560243e-02
3.000000000000000000e+01,4.574868906630062682e-02,4.592584406760927968e-02,5.128331240288760279e-02,6.251833847409461742e-02
3.100000000000000000e+01,4.566023622809033122e-02,4.581315429702884079e-02,5.029992522927959064e-02,6.163662562791808602e-02
3.200000000000000000e+01,4.557618865629662480e-02,4.570054463196456668e-02,5.108577345766657229e-02,5.942566286381716772e-02
3.300000000000000000e+01,4.549631665392989133e-02,4.559805894188264513e-02,5.057986257262683805e-02,6.112313240662879676e-02
3.400000000000000000e+01,4.542038641687812239e-02,4.550011718683667078e-02,5.053951888422421324e-02,6.022180650811935487e-02
3.500000000000000000e+01,4.534820581699347541e-02,4.540991813719205683e-02,4.971650060525123482e-02,5.794969326310467350e-02
3.600000000000000000e+01,4.527965647258669346e-02,4.532845077027336522e-02,4.974450068297799066e-02,6.072828795216489439e-02


==> graphics/Aoptimalities_full.csv <==
targets,w0,w,randommin,randommax
1.000000000000000000e+00,7.032688909176702807e-02,2.126058229887567208e+00,1.964078751060725603e+00,2.298933036276531006e+00
2.000000000000000000e+00,6.078346137477154409e-02,1.528012297371077244e+00,1.434852254213038192e+00,1.796605852146730076e+00
3.000000000000000000e+00,5.688757055076893582e-02,1.161932322354896518e+00,1.061785596118594022e+00,1.491570654184071865e+00
4.000000000000000000e+00,5.465828620408545724e-02,8.210706015871425123e-01,7.665259430407601604e-01,1.042012772034111023e+00
5.000000000000000000e+00,5.317064759477568847e-02,4.829356030310040238e-01,4.518386194947686119e-01,7.849988162300036709e-01
6.000000000000000000e+00,5.208666631968578153e-02,2.540209480123858388e-01,2.171431150671327692e-01,5.772763706858711208e-01
7.000000000000000000e+00,5.125008292018826128e-02,1.538683695089654579e-01,1.411684162666064501e-01,5.233702936126765071e-01
8.000000000000000000e+00,5.057771535715758354e-02,9.682241903501853653e-02,1.038975884133937488e-01,4.113340432786058432e-01
9.000000000000000000e+00,5.002111565437750845e-02,7.349118308069525762e-02,8.547542123991461183e-02,3.883765370551173213e-01
1.000000000000000000e+01,4.954976942383201854e-02,6.644360564780221745e-02,7.440722100007499118e-02,3.288117298994340798e-01
1.100000000000000000e+01,4.914337887579260655e-02,6.123945835245712954e-02,6.942809032463474750e-02,2.026499751242387126e-01
1.200000000000000000e+01,4.878784961648260921e-02,5.756277536501883119e-02,6.563682405121526453e-02,1.875338159433094232e-01
1.300000000000000000e+01,4.847304843764692339e-02,5.536676982200774977e-02,6.280205554729724471e-02,1.323631334809444726e-01
1.400000000000000000e+01,4.819147631833375911e-02,5.350887841997431504e-02,5.982533939044680504e-02,1.147366460655996762e-01
1.500000000000000000e+01,4.793744776196397911e-02,5.224881731780690874e-02,5.896695025761886089e-02,1.181962354223871359e-01
1.600000000000000000e+01,4.770656239621307720e-02,5.130300504024824099e-02,5.808362823906514094e-02,1.005120115423375621e-01
1.700000000000000000e+01,4.749535334507633266e-02,5.043827156453383614e-02,5.778208201551535833e-02,8.984296264031892132e-02
1.800000000000000000e+01,4.730104650128141852e-02,4.959920298556232121e-02,5.577701448796301698e-02,1.012892100852305771e-01
1.900000000000000000e+01,4.712139162439401424e-02,4.901586231533343330e-02,5.559634094440882301e-02,8.177102796277629926e-02
2.000000000000000000e+01,4.695454122443794981e-02,4.840156047153977570e-02,5.614130091042125736e-02,8.234351137912912511e-02
2.100000000000000000e+01,4.679896203795227277e-02,4.793624864093556925e-02,5.453657093704554482e-02,7.249896061711189055e-02
2.200000000000000000e+01,4.665336917311849185e-02,4.747586632827255348e-02,5.379434837838118627e-02,7.372248227360553297e-02
2.300000000000000000e+01,4.651667599556479071e-02,4.723095043936816756e-02,5.359397702497849247e-02,6.787254351481161740e-02
2.400000000000000000e+01,4.638795710527944538e-02,4.694712823085690767e-02,5.310057513570058674e-02,6.979830772222429813e-02
2.500000000000000000e+01,4.626647420159986368e-02,4.671430070903459519e-02,5.241539936081970885e-02,6.562889929447064674e-02
2.600000000000000000e+01,4.615163788087839336e-02,4.650624550076102454e-02,5.216293165456139386e-02,7.003121128423742126e-02
2.700000000000000000e+01,4.604283492628660768e-02,4.635610512623390689e-02,5.185813024319535502e-02,6.531966959309494503e-02
2.800000000000000000e+01,4.593963080862889514e-02,4.619150057641824986e-02,5.183309034249238001e-02,6.202918367110071135e-02
2.900000000000000000e+01,4.584171356585894919e-02,4.605378997256678875e-02,5.133462060815049272e-02,6.233126040555560243e-02
3.000000000000000000e+01,4.574868906630062682e-02,4.592584406760927968e-02,5.128331240288760279e-02,6.251833847409461742e-02
3.100000000000000000e+01,4.566023622809033122e-02,4.581315429702884079e-02,5.029992522927959064e-02,6.163662562791808602e-02
3.200000000000000000e+01,4.557618865629662480e-02,4.570054463196456668e-02,5.108577345766657229e-02,5.942566286381716772e-02
3.300000000000000000e+01,4.549631665392989133e-02,4.559805894188264513e-02,5.057986257262683805e-02,6.112313240662879676e-02
3.400000000000000000e+01,4.542038641687812239e-02,4.550011718683667078e-02,5.053951888422421324e-02,6.022180650811935487e-02
3.500000000000000000e+01,4.534820581699347541e-02,4.540991813719205683e-02,4.971650060525123482e-02,5.794969326310467350e-02


==> graphics/posterior_24.csv <==
design,posteriormax
24,0.1907391646911163
24diff,0.015603277847557861


==> graphics/posteriors.csv <==
design,posteriormax
zero,7.491783323300613695
ones,0.173507652088180420


==> graphics/pseq_24.csv <==
step,p
1, 1.000
2, 0.900
3, 0.810
5, 0.656
7, 0.531
9, 0.430
11, 0.349
13, 0.282
14, 0.254


==> graphics/w0_36_dom.csv <==
w,jac,ind
1.000000000000000000e+00,-9.943521679825065632e-05,1.000000000000000000e+00
1.000000000000000000e+00,-9.003404006868891206e-05,2.000000000000000000e+00
1.000000000000000000e+00,-8.804415966988960048e-05,3.000000000000000000e+00
1.000000000000000000e+00,-8.411479522769901341e-05,4.000000000000000000e+00
1.000000000000000000e+00,-8.287034500352631486e-05,5.000000000000000000e+00
1.000000000000000000e+00,-8.222800739154860852e-05,6.000000000000000000e+00
1.000000000000000000e+00,-8.138956135111128157e-05,7.000000000000000000e+00
1.000000000000000000e+00,-7.877166602888092701e-05,8.000000000000000000e+00
1.000000000000000000e+00,-7.790154269902396962e-05,9.000000000000000000e+00
1.000000000000000000e+00,-7.458405977213582497e-05,1.000000000000000000e+01
1.000000000000000000e+00,-7.267741670555544664e-05,1.100000000000000000e+01
1.000000000000000000e+00,-7.204829928889677846e-05,1.200000000000000000e+01
1.000000000000000000e+00,-7.178050840675170971e-05,1.300000000000000000e+01
1.000000000000000000e+00,-7.066581959617151802e-05,1.400000000000000000e+01
1.000000000000000000e+00,-7.048341762474034120e-05,1.500000000000000000e+01
1.000000000000000000e+00,-6.955409048668046389e-05,1.600000000000000000e+01
1.000000000000000000e+00,-6.833867804425485242e-05,1.700000000000000000e+01
1.000000000000000000e+00,-6.833020008599610261e-05,1.800000000000000000e+01
1.000000000000000000e+00,-6.783119391182084010e-05,1.900000000000000000e+01
1.000000000000000000e+00,-6.698580605348584938e-05,2.000000000000000000e+01


==> graphics/w0_36_free.csv <==
w,jac,ind
1.000000000000000000e+00,-6.698580605348584938e-05,2.000000000000000000e+01
4.222891584206447391e-01,-6.675942773718157336e-05,2.100000000000000000e+01
9.063827015424957834e-01,-6.675940123167051698e-05,2.200000000000000000e+01
8.411607930550232815e-02,-6.675934515606501355e-05,2.300000000000000000e+01
7.461480831947633341e-01,-6.675932986618776622e-05,2.400000000000000000e+01
9.140713825499836576e-01,-6.675931215108158302e-05,2.500000000000000000e+01
3.287042199262465436e-01,-6.675917709781448368e-05,2.600000000000000000e+01
6.824072609337766826e-01,-6.675915897004386390e-05,2.700000000000000000e+01
7.165157943539494090e-01,-6.675914535810199509e-05,2.800000000000000000e+01
6.907959930928240233e-01,-6.675914431174837177e-05,2.900000000000000000e+01
1.992305991021940392e-01,-6.675912569687027307e-05,3.000000000000000000e+01
7.723259867903480291e-01,-6.675912329548107274e-05,3.100000000000000000e+01
8.111880502434744983e-03,-6.675907667542621028e-05,3.200000000000000000e+01
5.210945937398818728e-01,-6.675900035627425726e-05,3.300000000000000000e+01
9.376997219687174812e-02,-6.675896609672447033e-05,3.400000000000000000e+01
1.870825396520593986e-01,-6.675892898976457730e-05,3.500000000000000000e+01
2.932422386600385678e-01,-6.675883165415647078e-05,3.600000000000000000e+01
1.002281306538598676e-01,-6.675882122140339354e-05,3.700000000000000000e+01
3.247851746146262486e-01,-6.675881311901303930e-05,3.800000000000000000e+01
6.900828787737117720e-01,-6.675876048052330799e-05,3.900000000000000000e+01
8.951950240461524766e-01,-6.675872849912139269e-05,4.000000000000000000e+01
6.799222654089998041e-01,-6.675872636979468912e-05,4.100000000000000000e+01
7.246953049175063333e-01,-6.675865346053503192e-05,4.200000000000000000e+01
8.903535605996717450e-01,-6.675860753264486525e-05,4.300000000000000000e+01
3.847513227667296865e-01,-6.675854257212026201e-05,4.400000000000000000e+01
1.599720577777507813e-01,-6.675853639897856584e-05,4.500000000000000000e+01
4.870111513021277427e-01,-6.675852497293311262e-05,4.600000000000000000e+01
6.143934056786201081e-01,-6.675833948293892570e-05,4.700000000000000000e+01
5.773237065332457174e-01,-6.675832515458920752e-05,4.800000000000000000e+01
9.619637362605144570e-01,-6.675825540890496324e-05,4.900000000000000000e+01
9.430337967024684520e-01,-6.675818562118797611e-05,5.000000000000000000e+01
0.000000000000000000e+00,-6.582522000695174434e-05,5.100000000000000000e+01


==> graphics/w0_36_red.csv <==
w,jac,ind
0.000000000000000000e+00,-6.582522000695174434e-05,5.100000000000000000e+01
0.000000000000000000e+00,-6.346308197824064145e-05,5.200000000000000000e+01
0.000000000000000000e+00,-5.987195121742982509e-05,5.300000000000000000e+01
0.000000000000000000e+00,-5.930242719418871736e-05,5.400000000000000000e+01
0.000000000000000000e+00,-5.720057910620712858e-05,5.500000000000000000e+01
0.000000000000000000e+00,-5.703842880498371354e-05,5.600000000000000000e+01
0.000000000000000000e+00,-5.701313719726437744e-05,5.700000000000000000e+01
0.000000000000000000e+00,-5.698460924843938601e-05,5.800000000000000000e+01
0.000000000000000000e+00,-5.643870394919983240e-05,5.900000000000000000e+01
0.000000000000000000e+00,-5.639571924931676675e-05,6.000000000000000000e+01
0.000000000000000000e+00,-5.561815138181142563e-05,6.100000000000000000e+01
0.000000000000000000e+00,-5.546637943872188457e-05,6.200000000000000000e+01
0.000000000000000000e+00,-5.543717569013954506e-05,6.300000000000000000e+01
0.000000000000000000e+00,-5.497429273981496581e-05,6.400000000000000000e+01
0.000000000000000000e+00,-5.465848445510402100e-05,6.500000000000000000e+01
0.000000000000000000e+00,-5.439784553841507593e-05,6.600000000000000000e+01
0.000000000000000000e+00,-5.435773246889709441e-05,6.700000000000000000e+01
0.000000000000000000e+00,-5.402636764436060047e-05,6.800000000000000000e+01
0.000000000000000000e+00,-5.330263114362328433e-05,6.900000000000000000e+01
0.000000000000000000e+00,-5.330078651123333340e-05,7.000000000000000000e+01
0.000000000000000000e+00,-5.287799072973344987e-05,7.100000000000000000e+01
0.000000000000000000e+00,-5.220136691373569238e-05,7.200000000000000000e+01
0.000000000000000000e+00,-5.215082409718448900e-05,7.300000000000000000e+01
0.000000000000000000e+00,-5.170027261370512526e-05,7.400000000000000000e+01
0.000000000000000000e+00,-5.144505888336365902e-05,7.500000000000000000e+01
0.000000000000000000e+00,-5.122945809035382421e-05,7.600000000000000000e+01
0.000000000000000000e+00,-5.116619154962198006e-05,7.700000000000000000e+01
0.000000000000000000e+00,-5.116342829012197310e-05,7.800000000000000000e+01
0.000000000000000000e+00,-5.051481976417757167e-05,7.900000000000000000e+01
0.000000000000000000e+00,-5.049565115534261465e-05,8.000000000000000000e+01
0.000000000000000000e+00,-5.042198273558637969e-05,8.100000000000000000e+01
0.000000000000000000e+00,-4.987742807095555135e-05,8.200000000000000000e+01
0.000000000000000000e+00,-4.961795599800944336e-05,8.300000000000000000e+01
0.000000000000000000e+00,-4.960194661223303180e-05,8.400000000000000000e+01
0.000000000000000000e+00,-4.945125920763326753e-05,8.500000000000000000e+01
0.000000000000000000e+00,-4.917910289265369145e-05,8.600000000000000000e+01
0.000000000000000000e+00,-4.891583804917516937e-05,8.700000000000000000e+01
0.000000000000000000e+00,-4.890721712958947956e-05,8.800000000000000000e+01
0.000000000000000000e+00,-4.873843559179001406e-05,8.900000000000000000e+01
0.000000000000000000e+00,-4.865159558938425414e-05,9.000000000000000000e+01
0.000000000000000000e+00,-4.828481236107484638e-05,9.100000000000000000e+01
0.000000000000000000e+00,-4.776132243792000439e-05,9.200000000000000000e+01
0.000000000000000000e+00,-4.768943070149759606e-05,9.300000000000000000e+01
0.000000000000000000e+00,-4.764963176475511792e-05,9.400000000000000000e+01
0.000000000000000000e+00,-4.708126857007642130e-05,9.500000000000000000e+01
0.000000000000000000e+00,-4.691060735186673274e-05,9.600000000000000000e+01
0.000000000000000000e+00,-4.676684925468760969e-05,9.700000000000000000e+01
0.000000000000000000e+00,-4.673870161668465100e-05,9.800000000000000000e+01
0.000000000000000000e+00,-4.647983227972506441e-05,9.900000000000000000e+01
0.000000000000000000e+00,-4.626202947924608268e-05,1.000000000000000000e+02
0.000000000000000000e+00,-4.625500852033644458e-05,1.010000000000000000e+02
0.000000000000000000e+00,-4.578264032098476214e-05,1.020000000000000000e+02
0.000000000000000000e+00,-4.569602675015546010e-05,1.030000000000000000e+02
0.000000000000000000e+00,-4.542729046270311519e-05,1.040000000000000000e+02
0.000000000000000000e+00,-4.538877293318723476e-05,1.050000000000000000e+02
0.000000000000000000e+00,-4.536784102302299422e-05,1.060000000000000000e+02
0.000000000000000000e+00,-4.526072069214486155e-05,1.070000000000000000e+02
0.000000000000000000e+00,-4.506179687172197069e-05,1.080000000000000000e+02
0.000000000000000000e+00,-4.500713332759966382e-05,1.090000000000000000e+02
0.000000000000000000e+00,-4.493749998644504826e-05,1.100000000000000000e+02
0.000000000000000000e+00,-4.488271892655313792e-05,1.110000000000000000e+02
0.000000000000000000e+00,-4.481554206069871947e-05,1.120000000000000000e+02
0.000000000000000000e+00,-4.474415044491779868e-05,1.130000000000000000e+02
0.000000000000000000e+00,-4.437236380787786775e-05,1.140000000000000000e+02
0.000000000000000000e+00,-4.423632503411260229e-05,1.150000000000000000e+02
0.000000000000000000e+00,-4.422790652833648940e-05,1.160000000000000000e+02
0.000000000000000000e+00,-4.410506577382141953e-05,1.170000000000000000e+02
0.000000000000000000e+00,-4.408587733551138477e-05,1.180000000000000000e+02
0.000000000000000000e+00,-4.405251285226626743e-05,1.190000000000000000e+02
0.000000000000000000e+00,-4.384307173015341983e-05,1.200000000000000000e+02
0.000000000000000000e+00,-4.381949862482226697e-05,1.210000000000000000e+02
0.000000000000000000e+00,-4.326029885142010801e-05,1.220000000000000000e+02
0.000000000000000000e+00,-4.309874375773865824e-05,1.230000000000000000e+02
0.000000000000000000e+00,-4.309307301618318985e-05,1.240000000000000000e+02
0.000000000000000000e+00,-4.302791882460871666e-05,1.250000000000000000e+02
0.000000000000000000e+00,-4.287187595667721205e-05,1.260000000000000000e+02
0.000000000000000000e+00,-4.255661764041279022e-05,1.270000000000000000e+02
0.000000000000000000e+00,-4.244735123589205082e-05,1.280000000000000000e+02
0.000000000000000000e+00,-4.216095569862284963e-05,1.290000000000000000e+02
0.000000000000000000e+00,-4.212303838020789622e-05,1.300000000000000000e+02
0.000000000000000000e+00,-4.211586028251289619e-05,1.310000000000000000e+02
0.000000000000000000e+00,-4.194478353447881171e-05,1.320000000000000000e+02
0.000000000000000000e+00,-4.190207714575793467e-05,1.330000000000000000e+02
0.000000000000000000e+00,-4.179510975609053691e-05,1.340000000000000000e+02
0.000000000000000000e+00,-4.152947190807885916e-05,1.350000000000000000e+02
0.000000000000000000e+00,-4.147452037114404580e-05,1.360000000000000000e+02
0.000000000000000000e+00,-4.139324735215504279e-05,1.370000000000000000e+02
0.000000000000000000e+00,-4.135270754502785661e-05,1.380000000000000000e+02
0.000000000000000000e+00,-4.118473483257195211e-05,1.390000000000000000e+02
0.000000000000000000e+00,-4.110925222979250842e-05,1.400000000000000000e+02
0.000000000000000000e+00,-4.083175283063588659e-05,1.410000000000000000e+02
0.000000000000000000e+00,-4.080093301819704722e-05,1.420000000000000000e+02
0.000000000000000000e+00,-4.054776930551268861e-05,1.430000000000000000e+02
0.000000000000000000e+00,-4.042831273741829835e-05,1.440000000000000000e+02
0.000000000000000000e+00,-4.029357717001419024e-05,1.450000000000000000e+02
0.000000000000000000e+00,-4.018679213936903014e-05,1.460000000000000000e+02
0.000000000000000000e+00,-4.008812573291377205e-05,1.470000000000000000e+02
0.000000000000000000e+00,-4.007649589235724784e-05,1.480000000000000000e+02
0.000000000000000000e+00,-3.996990762694791995e-05,1.490000000000000000e+02
0.000000000000000000e+00,-3.982445188608447692e-05,1.500000000000000000e+02
0.000000000000000000e+00,-3.981193156131607159e-05,1.510000000000000000e+02
0.000000000000000000e+00,-3.980735467924706580e-05,1.520000000000000000e+02
0.000000000000000000e+00,-3.978404620402409053e-05,1.530000000000000000e+02
0.000000000000000000e+00,-3.972151631506232715e-05,1.540000000000000000e+02
0.000000000000000000e+00,-3.968142914582963938e-05,1.550000000000000000e+02
0.000000000000000000e+00,-3.956344182235418174e-05,1.560000000000000000e+02
0.000000000000000000e+00,-3.940411253972769709e-05,1.570000000000000000e+02
0.000000000000000000e+00,-3.930466707086699765e-05,1.580000000000000000e+02
0.000000000000000000e+00,-3.920407631904926490e-05,1.590000000000000000e+02
0.000000000000000000e+00,-3.894407892212464593e-05,1.600000000000000000e+02
0.000000000000000000e+00,-3.894280850947080667e-05,1.610000000000000000e+02
0.000000000000000000e+00,-3.881418946910006166e-05,1.620000000000000000e+02
0.000000000000000000e+00,-3.876727617135460090e-05,1.630000000000000000e+02
0.000000000000000000e+00,-3.820935799853493003e-05,1.640000000000000000e+02
0.000000000000000000e+00,-3.815134294456806947e-05,1.650000000000000000e+02
0.000000000000000000e+00,-3.802998289610552750e-05,1.660000000000000000e+02
0.000000000000000000e+00,-3.798966743627025166e-05,1.670000000000000000e+02
0.000000000000000000e+00,-3.798745121464967633e-05,1.680000000000000000e+02
0.000000000000000000e+00,-3.798630298265132262e-05,1.690000000000000000e+02
0.000000000000000000e+00,-3.791464577243761611e-05,1.700000000000000000e+02
0.000000000000000000e+00,-3.778256383077269144e-05,1.710000000000000000e+02
0.000000000000000000e+00,-3.759848087309416005e-05,1.720000000000000000e+02
0.000000000000000000e+00,-3.748263824686045767e-05,1.730000000000000000e+02
0.000000000000000000e+00,-3.735744305641943493e-05,1.740000000000000000e+02
0.000000000000000000e+00,-3.724933035712516861e-05,1.750000000000000000e+02
0.000000000000000000e+00,-3.678460900531038642e-05,1.760000000000000000e+02
0.000000000000000000e+00,-3.667955071353927086e-05,1.770000000000000000e+02
0.000000000000000000e+00,-3.653207349776559445e-05,1.780000000000000000e+02
0.000000000000000000e+00,-3.648065594608420232e-05,1.790000000000000000e+02
0.000000000000000000e+00,-3.622274147687776729e-05,1.800000000000000000e+02
0.000000000000000000e+00,-3.615707105895715279e-05,1.810000000000000000e+02
0.000000000000000000e+00,-3.579085335639099085e-05,1.820000000000000000e+02
0.000000000000000000e+00,-3.567280059460702730e-05,1.830000000000000000e+02
0.000000000000000000e+00,-3.562986003928786117e-05,1.840000000000000000e+02
0.000000000000000000e+00,-3.555664982042316843e-05,1.850000000000000000e+02
0.000000000000000000e+00,-3.537456521233643100e-05,1.860000000000000000e+02
0.000000000000000000e+00,-3.512170169645017657e-05,1.870000000000000000e+02
0.000000000000000000e+00,-3.498980245260196597e-05,1.880000000000000000e+02
0.000000000000000000e+00,-3.496714294074580032e-05,1.890000000000000000e+02
0.000000000000000000e+00,-3.493687503974785366e-05,1.900000000000000000e+02
0.000000000000000000e+00,-3.467295463552006444e-05,1.910000000000000000e+02
0.000000000000000000e+00,-3.439512641151310521e-05,1.920000000000000000e+02
0.000000000000000000e+00,-3.390396545488616627e-05,1.930000000000000000e+02
0.000000000000000000e+00,-3.368754145050727785e-05,1.940000000000000000e+02
0.000000000000000000e+00,-3.366538380103838542e-05,1.950000000000000000e+02
0.000000000000000000e+00,-3.362958481176975636e-05,1.960000000000000000e+02
0.000000000000000000e+00,-3.343722872111843227e-05,1.970000000000000000e+02
0.000000000000000000e+00,-3.333802960414747373e-05,1.980000000000000000e+02
0.000000000000000000e+00,-3.321289804581524941e-05,1.990000000000000000e+02
0.000000000000000000e+00,-3.281884521570696349e-05,2.000000000000000000e+02
0.000000000000000000e+00,-3.262979957477501742e-05,2.010000000000000000e+02
0.000000000000000000e+00,-3.246623952638370310e-05,2.020000000000000000e+02
0.000000000000000000e+00,-3.195374604969720977e-05,2.030000000000000000e+02
0.000000000000000000e+00,-3.184206807819054351e-05,2.040000000000000000e+02
0.000000000000000000e+00,-3.183380589104305164e-05,2.050000000000000000e+02
0.000000000000000000e+00,-3.179456396312788026e-05,2.060000000000000000e+02
0.000000000000000000e+00,-3.156124055422038086e-05,2.070000000000000000e+02
0.000000000000000000e+00,-3.144229326638791440e-05,2.080000000000000000e+02
0.000000000000000000e+00,-3.068566371459108104e-05,2.090000000000000000e+02
0.000000000000000000e+00,-3.067731139710064861e-05,2.100000000000000000e+02
0.000000000000000000e+00,-3.050687185888204195e-05,2.110000000000000000e+02
0.000000000000000000e+00,-3.042025041477859761e-05,2.120000000000000000e+02
0.000000000000000000e+00,-3.038801015224459922e-05,2.130000000000000000e+02
0.000000000000000000e+00,-3.017791338602909601e-05,2.140000000000000000e+02
0.000000000000000000e+00,-2.994828759811806894e-05,2.150000000000000000e+02
0.000000000000000000e+00,-2.986286458076398289e-05,2.160000000000000000e+02
0.000000000000000000e+00,-2.962690944749746087e-05,2.170000000000000000e+02
0.000000000000000000e+00,-2.831726012262711936e-05,2.180000000000000000e+02
0.000000000000000000e+00,-2.816946158721060026e-05,2.190000000000000000e+02
0.000000000000000000e+00,-2.738474752322524243e-05,2.200000000000000000e+02
0.000000000000000000e+00,-2.709681656745523360e-05,2.210000000000000000e+02
0.000000000000000000e+00,-2.675388299047384220e-05,2.220000000000000000e+02
0.000000000000000000e+00,-2.667559968006557192e-05,2.230000000000000000e+02
0.000000000000000000e+00,-2.617502867121011969e-05,2.240000000000000000e+02
0.000000000000000000e+00,-2.509028160273301311e-05,2.250000000000000000e+02
0.000000000000000000e+00,-2.495224110314499792e-05,2.260000000000000000e+02
0.000000000000000000e+00,-2.471085254225092591e-05,2.270000000000000000e+02
0.000000000000000000e+00,-2.443440803634278167e-05,2.280000000000000000e+02
0.000000000000000000e+00,-2.435517984903739930e-05,2.290000000000000000e+02
0.000000000000000000e+00,-2.416363398322105983e-05,2.300000000000000000e+02
0.000000000000000000e+00,-2.361025502474522746e-05,2.310000000000000000e+02
0.000000000000000000e+00,-2.292197239866140495e-05,2.320000000000000000e+02
0.000000000000000000e+00,-2.250336913877635064e-05,2.330000000000000000e+02
0.000000000000000000e+00,-2.224712797375088172e-05,2.340000000000000000e+02
0.000000000000000000e+00,-2.220725461636048248e-05,2.350000000000000000e+02
0.000000000000000000e+00,-2.191424974528833055e-05,2.360000000000000000e+02
0.000000000000000000e+00,-2.188843760495047682e-05,2.370000000000000000e+02
0.000000000000000000e+00,-2.131757106368087684e-05,2.380000000000000000e+02
0.000000000000000000e+00,-2.065505206358454092e-05,2.390000000000000000e+02
0.000000000000000000e+00,-2.046441376596134593e-05,2.400000000000000000e+02
0.000000000000000000e+00,-2.003966576186422979e-05,2.410000000000000000e+02
0.000000000000000000e+00,-1.983868375202556497e-05,2.420000000000000000e+02
0.000000000000000000e+00,-1.977056609306647493e-05,2.430000000000000000e+02
0.000000000000000000e+00,-1.959598561671484879e-05,2.440000000000000000e+02
0.000000000000000000e+00,-1.941263113026344452e-05,2.450000000000000000e+02
0.000000000000000000e+00,-1.915829973844329609e-05,2.460000000000000000e+02
0.000000000000000000e+00,-1.827898964591616719e-05,2.470000000000000000e+02
0.000000000000000000e+00,-1.774348813872361134e-05,2.480000000000000000e+02
0.000000000000000000e+00,-1.766251935724399345e-05,2.490000000000000000e+02
0.000000000000000000e+00,-1.760445259164730199e-05,2.500000000000000000e+02
0.000000000000000000e+00,-1.727401685537648069e-05,2.510000000000000000e+02
0.000000000000000000e+00,-1.717430916953782585e-05,2.520000000000000000e+02
0.000000000000000000e+00,-1.572987575701075816e-05,2.530000000000000000e+02
0.000000000000000000e+00,-1.543883546301769017e-05,2.540000000000000000e+02
0.000000000000000000e+00,-1.525735711465875181e-05,2.550000000000000000e+02
0.000000000000000000e+00,-1.500616914608288735e-05,2.560000000000000000e+02
0.000000000000000000e+00,-1.474766198003117166e-05,2.570000000000000000e+02
0.000000000000000000e+00,-1.366499727798073181e-05,2.580000000000000000e+02
0.000000000000000000e+00,-1.340307533207028206e-05,2.590000000000000000e+02
0.000000000000000000e+00,-1.334594408154931073e-05,2.600000000000000000e+02
0.000000000000000000e+00,-1.280029696762563186e-05,2.610000000000000000e+02
0.000000000000000000e+00,-1.269299619893991036e-05,2.620000000000000000e+02
0.000000000000000000e+00,-1.263726585578395231e-05,2.630000000000000000e+02
0.000000000000000000e+00,-1.243300455679649327e-05,2.640000000000000000e+02
0.000000000000000000e+00,-1.185384389187013406e-05,2.650000000000000000e+02
0.000000000000000000e+00,-1.115867099442364608e-05,2.660000000000000000e+02
0.000000000000000000e+00,-1.079847542098490897e-05,2.670000000000000000e+02
0.000000000000000000e+00,-1.067024295906159921e-05,2.680000000000000000e+02
0.000000000000000000e+00,-1.012895672471962316e-05,2.690000000000000000e+02
0.000000000000000000e+00,-9.577278356109917375e-06,2.700000000000000000e+02
0.000000000000000000e+00,-9.271093636359697886e-06,2.710000000000000000e+02
0.000000000000000000e+00,-9.081335989392015938e-06,2.720000000000000000e+02
0.000000000000000000e+00,-9.016193606366877984e-06,2.730000000000000000e+02
0.000000000000000000e+00,-8.959924644101675720e-06,2.740000000000000000e+02
0.000000000000000000e+00,-8.535653280718528101e-06,2.750000000000000000e+02
0.000000000000000000e+00,-8.268766902434954738e-06,2.760000000000000000e+02
0.000000000000000000e+00,-8.195390711963562868e-06,2.770000000000000000e+02
0.000000000000000000e+00,-7.825887625152568640e-06,2.780000000000000000e+02
0.000000000000000000e+00,-7.674806536066973810e-06,2.790000000000000000e+02
0.000000000000000000e+00,-7.548614781914901641e-06,2.800000000000000000e+02
0.000000000000000000e+00,-7.332982122583934432e-06,2.810000000000000000e+02
0.000000000000000000e+00,-7.162273950767861379e-06,2.820000000000000000e+02
0.000000000000000000e+00,-7.061793076141636364e-06,2.830000000000000000e+02
0.000000000000000000e+00,-7.035163013584172766e-06,2.840000000000000000e+02
0.000000000000000000e+00,-6.813928833007876538e-06,2.850000000000000000e+02
0.000000000000000000e+00,-6.676693258130642827e-06,2.860000000000000000e+02
0.000000000000000000e+00,-6.581202421142563245e-06,2.870000000000000000e+02
0.000000000000000000e+00,-6.208436035728053712e-06,2.880000000000000000e+02
0.000000000000000000e+00,-6.015151095762268423e-06,2.890000000000000000e+02
0.000000000000000000e+00,-5.945943844146200764e-06,2.900000000000000000e+02
0.000000000000000000e+00,-5.929889347635451075e-06,2.910000000000000000e+02
0.000000000000000000e+00,-5.828648080011879962e-06,2.920000000000000000e+02
0.000000000000000000e+00,-5.734533140316852414e-06,2.930000000000000000e+02
0.000000000000000000e+00,-5.545446183283364510e-06,2.940000000000000000e+02
0.000000000000000000e+00,-5.479671027374753063e-06,2.950000000000000000e+02
0.000000000000000000e+00,-5.433700171186119446e-06,2.960000000000000000e+02
0.000000000000000000e+00,-5.345582006414371335e-06,2.970000000000000000e+02
0.000000000000000000e+00,-5.084061423205112084e-06,2.980000000000000000e+02
0.000000000000000000e+00,-5.071302899063951493e-06,2.990000000000000000e+02
0.000000000000000000e+00,-4.924151270817371394e-06,3.000000000000000000e+02
0.000000000000000000e+00,-4.811554000526490924e-06,3.010000000000000000e+02
0.000000000000000000e+00,-4.682376843588380651e-06,3.020000000000000000e+02
0.000000000000000000e+00,-4.531018093894911268e-06,3.030000000000000000e+02
0.000000000000000000e+00,-4.210232578533048166e-06,3.040000000000000000e+02
0.000000000000000000e+00,-4.201891284520816518e-06,3.050000000000000000e+02
0.000000000000000000e+00,-4.118959711478510871e-06,3.060000000000000000e+02
0.000000000000000000e+00,-4.062306456167072768e-06,3.070000000000000000e+02
0.000000000000000000e+00,-4.001800620942594020e-06,3.080000000000000000e+02
0.000000000000000000e+00,-3.944558606533415059e-06,3.090000000000000000e+02
0.000000000000000000e+00,-3.898779678625942126e-06,3.100000000000000000e+02
0.000000000000000000e+00,-3.784927735022657166e-06,3.110000000000000000e+02
0.000000000000000000e+00,-3.719705444728747328e-06,3.120000000000000000e+02
0.000000000000000000e+00,-3.708036420155484636e-06,3.130000000000000000e+02
0.000000000000000000e+00,-3.706432874153222992e-06,3.140000000000000000e+02
0.000000000000000000e+00,-3.445501027252464842e-06,3.150000000000000000e+02
0.000000000000000000e+00,-3.439213724554603140e-06,3.160000000000000000e+02
0.000000000000000000e+00,-3.372144415753226318e-06,3.170000000000000000e+02
0.000000000000000000e+00,-3.354662176570080546e-06,3.180000000000000000e+02
0.000000000000000000e+00,-3.310747789113617555e-06,3.190000000000000000e+02
0.000000000000000000e+00,-3.295578615305445036e-06,3.200000000000000000e+02
0.000000000000000000e+00,-3.133169627338692014e-06,3.210000000000000000e+02
0.000000000000000000e+00,-2.908503458531772183e-06,3.220000000000000000e+02
0.000000000000000000e+00,-2.872442805263359453e-06,3.230000000000000000e+02
0.000000000000000000e+00,-2.634227122295082178e-06,3.240000000000000000e+02
0.000000000000000000e+00,-2.603402263497724377e-06,3.250000000000000000e+02
0.000000000000000000e+00,-2.515968285293089674e-06,3.260000000000000000e+02
0.000000000000000000e+00,-2.433773948926887232e-06,3.270000000000000000e+02
0.000000000000000000e+00,-2.317788094614828049e-06,3.280000000000000000e+02
0.000000000000000000e+00,-2.031318799648246641e-06,3.290000000000000000e+02
0.000000000000000000e+00,-1.989131019071295308e-06,3.300000000000000000e+02
0.000000000000000000e+00,-1.907668079760197143e-06,3.310000000000000000e+02
0.000000000000000000e+00,-1.769431733945495838e-06,3.320000000000000000e+02
0.000000000000000000e+00,-1.687616891234323107e-06,3.330000000000000000e+02
0.000000000000000000e+00,-1.636977498164853855e-06,3.340000000000000000e+02


==> graphics/wseq_24.csv <==
index,1,2,3,5,7,9,11,13,14
1.000000000000000000e+00,5.877152850159559350e-01,8.820212863498472222e-01,9.124385397103769169e-01,9.964035946641817132e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.000000000000000000e+00,5.657424543806359729e-01,5.280879825390931703e-01,5.844391732290036279e-01,6.749618476747722973e-01,6.705433621344404349e-01,8.159147934928050461e-01,8.159147934928050461e-01,7.922226012584354660e-01,1.000000000000000000e+00
3.000000000000000000e+00,3.679383501606665052e-01,9.600362253494998388e-01,1.000000000000000000e+00,1.000000000000000000e+00,9.999999999999991118e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.000000000000000000e+00,8.600437120352744103e-01,5.049128921342209697e-01,5.304754201721375573e-01,5.914041898558005661e-01,5.910465539633440457e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,4.686132965243942627e-01,5.265666962290665998e-01,6.102345960728515761e-01,7.065874113444032822e-01,7.916030661088783171e-01,9.167920847268962170e-01,9.167920847268962170e-01,9.118142205011695589e-01,1.000000000000000000e+00
6.000000000000000000e+00,3.962467298812672456e-01,4.096535251483951479e-01,3.960664422145315222e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,9.760452899130402094e-02,4.092188319372206950e-01,4.738973476920975703e-01,6.013401187563959249e-01,6.245572898208405777e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,7.145713937832957052e-01,4.707911369883040487e-01,4.883753221277317147e-01,5.852329884201190602e-01,5.273146370039556578e-08,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,6.729267211271806604e-01,8.042841755585745656e-01,8.806105712916943995e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+01,2.098156007347137253e-01,7.441881288132201622e-01,8.283149720682297934e-01,9.054743002983745015e-01,9.312462014852489478e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.100000000000000000e+01,5.210358522588656172e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.999999999999947820e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.200000000000000000e+01,5.763658521743925817e-02,5.795098638542914848e-01,6.282515921082474364e-01,7.244118497250411348e-01,7.556923099291796841e-01,8.317972168160008284e-01,8.317972168160008284e-01,8.316528770711565377e-01,1.000000000000000000e+00
1.300000000000000000e+01,7.411767543805083402e-01,7.726445421030156968e-01,8.031482009992354509e-01,8.978830998636663230e-01,9.048874826182085052e-01,9.970392994198070680e-01,9.970392994198070680e-01,1.000000000000000000e+00,1.000000000000000000e+00
1.400000000000000000e+01,4.497938994177137495e-01,6.094905466171072206e-01,6.337855545090552711e-01,7.318010582682382692e-01,7.564952342813527908e-01,8.297133072951661248e-01,8.297133072951661248e-01,8.436635786978055052e-01,1.000000000000000000e+00
1.500000000000000000e+01,7.814681572470074666e-01,9.031492848060234113e-01,9.749323053889815682e-01,1.000000000000000000e+00,9.999999999999996669e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.600000000000000000e+01,6.956052039283048272e-01,7.243191599689122739e-01,7.645152222406762510e-01,9.999999999999997780e-01,9.999999999999995559e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.700000000000000000e+01,2.167533950837039619e-02,7.157838713245898710e-01,7.311786669630274682e-01,7.962974821302477579e-01,8.215967433234068196e-01,9.174834944811655069e-01,9.174834944811655069e-01,9.262505542101239220e-01,1.000000000000000000e+00
1.800000000000000000e+01,8.951875657115210272e-01,7.711818315040215310e-01,7.954856159544853034e-01,8.946998334253516427e-01,9.053081337927538774e-01,9.754557090063882274e-01,9.754557090063882274e-01,9.866112187619033858e-01,1.000000000000000000e+00
1.900000000000000000e+01,6.773950774427256460e-01,9.231825835686795489e-01,9.419313190176971107e-01,1.000000000000000000e+00,9.999999999999906741e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.000000000000000000e+01,7.186180780674630286e-01,8.072706695650915254e-01,8.340124043173525736e-01,9.114564570109870978e-01,9.406484881137557874e-01,9.458574981213164756e-01,9.458574981213164756e-01,9.477714754331844071e-01,1.000000000000000000e+00
2.100000000000000000e+01,6.790164257144939430e-01,7.091186955140554860e-01,7.571870435224962170e-01,9.365079508372176065e-01,9.853716185505208003e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.200000000000000000e+01,3.779187352284011925e-01,8.006566965229453547e-01,9.109010388163216732e-01,1.000000000000000000e+00,9.999999999999960032e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.300000000000000000e+01,3.700392354907090509e-01,8.413038609950362900e-01,9.257226183086488813e-01,1.000000000000000000e+00,9.999999999999978906e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.400000000000000000e+01,1.291330493579113114e-01,6.528282931264477451e-01,7.118024460132001963e-01,7.968538552961476062e-01,8.269649610967114706e-01,9.392286930669135891e-01,9.392286930669135891e-01,9.298723375351177767e-01,1.000000000000000000e+00
2.500000000000000000e+01,3.255267094582149634e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.600000000000000000e+01,3.294097784176329147e-01,3.010232186195437865e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.700000000000000000e+01,4.847251077885574855e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.800000000000000000e+01,5.363907106654683954e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.900000000000000000e+01,4.197314871988567786e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+01,1.002883126305312983e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.100000000000000000e+01,1.759234219818442413e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.200000000000000000e+01,8.366448293229699074e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.300000000000000000e+01,6.094428448552527966e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.400000000000000000e+01,3.989292723757363879e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.500000000000000000e+01,1.263920460683317371e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.600000000000000000e+01,2.669815281629922543e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.700000000000000000e+01,6.662086006476488631e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.800000000000000000e+01,2.970103261486840562e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.900000000000000000e+01,4.032987273283321628e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+01,7.830389570088165385e-01,3.815665108306940945e-01,1.942650285642205099e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.100000000000000000e+01,1.622609174528117926e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.200000000000000000e+01,9.920968535093332985e-01,2.812909858548827136e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.300000000000000000e+01,7.601183869302399199e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.400000000000000000e+01,5.497993096012618493e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000000e+01,7.056689313771449257e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.600000000000000000e+01,5.175068716509102495e-01,5.001609805456145308e-01,4.831896735029909129e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.700000000000000000e+01,9.126456539576550675e-01,5.873523984079073168e-01,6.027573091158580088e-01,7.175356241477786057e-01,8.003229127541909849e-01,8.827801619172138681e-01,8.827801619172138681e-01,8.684328657323305833e-01,0.000000000000000000e+00
4.800000000000000000e+01,5.615417559218586208e-01,5.996609530755518946e-01,5.704289618468042500e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.900000000000000000e+01,7.444423626913828640e-01,7.329316272066871418e-01,7.675323466480921120e-01,8.982679760564197258e-01,9.753561635437911770e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.000000000000000000e+01,2.045931016265247482e-01,7.793424003062936478e-01,8.492536624638765685e-01,9.729589921151472476e-01,9.999999999977431386e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.100000000000000000e+01,0.000000000000000000e+00,4.268849783437932421e-01,4.620644127502708809e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.200000000000000000e+01,0.000000000000000000e+00,3.861678776893432419e-01,3.389566151028420293e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.300000000000000000e+01,0.000000000000000000e+00,8.125894254107139947e-01,9.825422772711386310e-01,1.000000000000000000e+00,9.999999999999994449e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.400000000000000000e+01,0.000000000000000000e+00,3.363487681000665308e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00,5.831870682634406888e-01,6.313032999958302360e-01,6.599213701097046414e-01,7.183594257541879857e-01,9.479377416563273817e-01,9.479377416563273817e-01,9.617082707987767431e-01,1.000000000000000000e+00
5.600000000000000000e+01,0.000000000000000000e+00,2.412920268278058444e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.010000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.020000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.030000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.040000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.050000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.060000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.070000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.080000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.090000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.110000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.120000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.130000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.140000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.150000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.160000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.170000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.180000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.190000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.200000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.210000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.220000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.230000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.240000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.250000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.260000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.270000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.280000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.290000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.310000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.320000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.330000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.340000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.350000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.360000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.370000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.380000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.390000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.400000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.410000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.420000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.430000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.440000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.450000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.460000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.470000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.480000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.490000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.510000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.520000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.530000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.540000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.550000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.560000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.570000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.580000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.590000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.600000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.610000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.620000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.630000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.640000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.650000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.660000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.670000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.680000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.690000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.700000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.710000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.720000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.730000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.740000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.760000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.770000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.780000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.790000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.800000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.810000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.820000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.830000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.840000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.850000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.860000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.870000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.880000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.890000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.900000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.910000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.920000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.930000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.940000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.950000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.960000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.970000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.980000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.990000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.010000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.020000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.030000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.040000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.050000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.060000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.070000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.080000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.090000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.100000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.110000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.120000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.130000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.140000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.150000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.160000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.170000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.180000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.190000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.200000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.210000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.220000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.230000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.240000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.250000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.260000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.270000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.280000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.290000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.300000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.310000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.320000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.330000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.340000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.350000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.360000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.370000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.380000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.390000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.400000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.410000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.420000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.430000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.440000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.450000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.460000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.470000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.480000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.490000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.510000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.520000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.530000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.540000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.550000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.560000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.570000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.580000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.590000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.600000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.610000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.620000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.630000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.640000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.650000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.660000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.670000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.680000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.690000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.700000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.710000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.720000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.730000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.740000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.750000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.760000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.770000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.780000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.790000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.800000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.810000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.820000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.830000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.840000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.850000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.860000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.870000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.880000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.890000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.900000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.910000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.920000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.930000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.940000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.950000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.960000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.970000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.980000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.990000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.010000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.020000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.030000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.040000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.050000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.070000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.080000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.090000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.100000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.110000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.120000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.130000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.140000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.150000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.160000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.170000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.180000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.190000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.200000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.210000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.220000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.230000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.240000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.250000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.260000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.270000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.280000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.290000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.300000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.310000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.320000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.330000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.340000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00

